Detection of minimum ionising particles with internal gain in the first Silicon Electron Multiplier demonstrators

The Silicon Electron Multiplier (SiEM) is a novel sensor concept for minimum ionising particle (MIP) detection that uses internal gain achieved through a composite electrode structure embedded within the silicon bulk. Unlike conventional gain sensors (LGADs, APDs), the SiEM achieves amplification through applied electric potentials rather than doped gain layers, potentially offering superior radiation hardness above $10^{16}\,n_{\mathrm{eq}}/\mathrm{cm}^2$. Following initial conceptual studies and simulation work, several fabrication approaches were explored, including Deep Reactive Ion Etching (DRIE) at Centro Nacional de Microelectr\'onica (CNM) and Metal Assisted Chemical Etching (MACEtch) at the Paul Scherrer Institute (PSI). This paper reports the first experimental results from functional SiEM demonstrators produced by Hamamatsu Photonics K. K. (HPK) using a single-electrode configuration with modified geometry. Electrical characterisation through I-V measurements and test beam studies with minimum ionising particles demonstrate clear evidence of charge multiplication, with gains comparable to simulation predictions.

==> manifest.txt <==
% Copyright 2019-2024 Elsevier Ltd
%
% Version 2.4
%
% This file is part of the 'CAS Bundle'.
% --------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3c
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.3c or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'CAS Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE CAS BUNDLE
% ==========================

Directory elsevier-cas-template/

manifest.txt
  This file

README
  A brief readme documentation

cas-sc.cls
  Classfile to be used for single column format

cas-dc.cls
  Classfile to be used for double column format

cas-model2-names.bst
  BibTeX style file

cas-sc-template.tex 
  TeX template to be used for manuscript preparation (single column).
  
cas-dc-template.tex
  TeX template to be used for manuscript preparation (double column).

cas-sc-sample.tex
 Minimum working exmple (MWE) file - single column.

cas-dc-sample.tex
 Minimum working exmple (MWE) file - double column.

Directory doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc-cas.tex:

 dc-sample.pdf
 sc-sample.pdf

elsdoc-cas.tex  -- LaTeX source file of documentation
elsdoc-cas.pdf  -- documentation for elsarticle.cls

Directory thumbnails/

Contains thumbnail images which will be included in the
typeset PDF.

 cas-email.jpeg
 cas-facebook.jpeg
 cas-gplus.jpeg
 cas-linkedin.jpeg
 cas-twitter.jpeg
 cas-url.jpeg

The following files are written out every time elsdoc.tex is compiled:

 elsdoc-cas.aux
 elsdoc-cas.log
 elsdoc-cas.out
 tmp-cas.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty
 glyphtounicode.tex


Directory figs/

Contains images used in the sample PDF.

 cas-grabs.pdf
 cas-munnar-2024.jpg
 cas-pic1.pdf

